Losing Oceans: The Effects of Composition on the Thermal Component of Impact-driven Atmospheric Loss

The formation of the solar system's terrestrial planets concluded with a period of giant impacts. Previous works examining the volatile loss caused by the impact shock in the moon-forming impact find atmospheric losses of at most 20-30 per cent and essentially no loss of oceans. However, giant impacts also result in thermal heating, which can lead to significant atmospheric escape via a Parker-type wind. Here we show that H2O and other high-mean molecular weight outgassed species can be efficiently lost through this thermal wind if present in a hydrogen-dominated atmosphere, substantially altering the final volatile inventory of terrestrial planets. Specifically, we demonstrate that a giant impact of a Mars-sized embryo with a proto-Earth can remove several Earth oceans' worth of H2O, and other heavier volatile species, together with a primordial hydrogen-dominated atmosphere. These results may offer an explanation for the observed depletion in Earth's light noble gas budget and for its depleted xenon inventory, which suggest that Earth underwent significant atmospheric loss by the end of its accretion. Because planetary embryos are massive enough to accrete primordial hydrogen envelopes and because giant impacts are stochastic and occur concurrently with other early atmospheric evolutionary processes, our results suggest a wide diversity in terrestrial planet volatile budgets.

==> 00README.XXX.txt <==
nohypertex
